Fixed-delay Events in Generalized Semi-Markov Processes Revisited

We study long run average behavior of generalized semi-Markov processes with both fixed-delay events as well as variable-delay events. We show that allowing two fixed-delay events and one variable-delay event may cause an unstable behavior of a GSMP. In particular, we show that a frequency of a given state may not be defined for almost all runs (or more generally, an invariant measure may not exist). We use this observation to disprove several results from literature. Next we study GSMP with at most one fixed-delay event combined with an arbitrary number of variable-delay events. We prove that such a GSMP always possesses an invariant measure which means that the frequencies of states are always well defined and we provide algorithms for approximation of these frequencies. Additionally, we show that the positive results remain valid even if we allow an arbitrary number of reasonably restricted fixed-delay events.

==> obrazky/non_as_reachab_BSCC.pgf <==
 
\tikzstyle{max}=[thick,draw,minimum size=1.4em,inner sep=0em]
\tikzstyle{min}=[diamond,thick,draw,minimum size=2em,%
    inner sep=0em]
\tikzstyle{ran}=[circle,thick,draw,text width=11mm,text centered,minimum size=2em,%
    inner sep=0em]
\tikzstyle{act}=[circle,thick,draw,fill,minimum size=.7em,%
    inner sep=0em]
\tikzstyle{mc}=[rounded corners,thick,draw,minimum size=1.4em,%
    inner sep=.5ex]
\tikzstyle{tran}=[thick,draw,->,>=stealth]
\tikzstyle{loop left}=[tran, to path={.. controls +(150:1.2)
    and +(210:1.2) .. (\tikztotarget) \tikztonodes}]
\tikzstyle{loop right}=[tran, to path={.. controls +(30:1.2)
    and +(330:1.2) .. (\tikztotarget) \tikztonodes}]
\tikzstyle{loop above}=[tran, to path={.. controls +(60:.9)
    and +(120:.9) .. (\tikztotarget) \tikztonodes}]
\tikzstyle{loop below}=[tran, to path={.. controls +(240:.9)
    and +(300:.9) .. (\tikztotarget) \tikztonodes}]


 \begin{tikzpicture}[x=1.2cm,y=1.2cm,font=\scriptsize]
\node (init) at (-3,-1) [ran] { \textit{Init}\\ $\{e,f\}$};
\node (left) at (-1,-1) [ran] {\textit{Left}\\ $\{f,g\}$};
\node (right) at (1,-1) [ran] {\textit{Right}\\ $\{e,f,g\}$};
\node (left') at (-1,-2.5) [ran] {\textit{Left}$'$\\ $\{f,g'\}$};
\node (right') at (1,-2.5) [ran] {\textit{Right}$'$\\ $\{e,f,g'\}$};
\node (reach) at (3,-2.5) [ran] {\textit{Jam}\\ $\{e\}$};

\draw [tran,rounded corners] (init) 
  edge %[bend right=15] 
  node[near start, above] {$e$} 
 (left);

\draw [tran,rounded corners] (right) 
  edge %[bend right=15] 
  node[near start, above left] {$e$} 
 (left');

\draw [tran,rounded corners] (right') 
  edge %[bend left=15] 
  node[near start, above right] {$g'$} 
 (left);

\draw [tran,rounded corners] (right') 
  edge %[bend left=15] 
  node[near start, above] {$e$} 
 (reach);

%left and right
\draw [tran,rounded corners] (left) 
  edge [bend left=15] 
  node[near start, above] {$f$} 
  (right);

\draw [tran,rounded corners] (right) 
  edge [bend left=15] 
  node[near start, above] {$g$} 
  (left);


%left' and right'
\draw [tran,rounded corners] (left') 
  edge %[bend left=15] 
  node[near start, above] {$f$} 
  (right');

\draw [tran,rounded corners] (reach) 
  edge [loop right] 
  node[right] {$e$}
 (reach);

\end{tikzpicture}


==> obrazky/three_discrete.pgf <==
 
\tikzstyle{max}=[thick,draw,minimum size=1.4em,inner sep=0em]
\tikzstyle{min}=[diamond,thick,draw,minimum size=2em,%
    inner sep=0em]
\tikzstyle{ran}=[circle,thick,draw,text width=11mm,text centered,minimum size=2em,%
    inner sep=0em]
\tikzstyle{act}=[circle,thick,draw,fill,minimum size=.7em,%
    inner sep=0em]
\tikzstyle{mc}=[rounded corners,thick,draw,minimum size=1.4em,%
    inner sep=.5ex]
\tikzstyle{tran}=[thick,draw,->,>=stealth]
\tikzstyle{loop left}=[tran, to path={.. controls +(150:.7)
    and +(210:.7) .. (\tikztotarget) \tikztonodes}]
\tikzstyle{loop right}=[tran, to path={.. controls +(30:.7)
    and +(330:.7) .. (\tikztotarget) \tikztonodes}]
\tikzstyle{loop above}=[tran, to path={.. controls +(60:.7)
    and +(120:.7) .. (\tikztotarget) \tikztonodes}]
\tikzstyle{loop below}=[tran, to path={.. controls +(240:.7)
    and +(300:.7) .. (\tikztotarget) \tikztonodes}]


 \begin{tikzpicture}[x=1.2cm,y=1.2cm],font=\scriptsize]
\node (init) at (-3,-1) [ran] { \textit{Init}\\ $\{e,f\}$};
\node (left) at (-1,-1) [ran] {\textit{Left}\\ $\{f,g\}$};
\node (right) at (1,-1) [ran] {\textit{Right}\\ $\{e,f,g\}$};
\node (left') at (-1,-2.5) [ran] {\textit{Left}$'$\\ $\{f,g'\}$};
\node (right') at (1,-2.5) [ran] {\textit{Right}$'$\\ $\{e,f,g'\}$};

\draw [tran,rounded corners] (init) 
  edge %[bend right=15] 
  node[near start, above] {$e$} 
 (left);

\draw [tran,rounded corners] (right) 
  edge %[bend right=15] 
  node[near start, left] {$e$} 
 (left');

\draw [tran,rounded corners] (right') 
  edge %[bend left=15] 
  node[near start, right] {$e$} 
 (left);

%left and right
\draw [tran,rounded corners] (left) 
  edge [bend left=15] 
  node[near start, above] {$f$} 
  (right);

\draw [tran,rounded corners] (right) 
  edge [bend left=15] 
  node[near start, above] {$g$} 
  (left);

%left' and right'
\draw [tran,rounded corners] (left') 
  edge [bend left=15] 
  node[near start, above] {$f$} 
  (right');

\draw [tran,rounded corners] (right') 
  edge [bend left=15] 
  node[near start, above] {$g'$} 
  (left');

\end{tikzpicture}


==> obrazky/two_discrete.pgf <==
 
\tikzstyle{max}=[thick,draw,minimum size=1.4em,inner sep=0em]
\tikzstyle{min}=[diamond,thick,draw,minimum size=2em,%
    inner sep=0em]
\tikzstyle{ran}=[circle,thick,draw,text width=8mm,text centered,minimum size=2em,%
    inner sep=0em]
\tikzstyle{act}=[circle,thick,draw,fill,minimum size=.7em,%
    inner sep=0em]
\tikzstyle{mc}=[rounded corners,thick,draw,minimum size=1.4em,%
    inner sep=.5ex]
\tikzstyle{tran}=[thick,draw,->,>=stealth]
\tikzstyle{loop left}=[tran, to path={.. controls +(150:.7)
    and +(210:.7) .. (\tikztotarget) \tikztonodes}]
\tikzstyle{loop right}=[tran, to path={.. controls +(30:.7)
    and +(330:.7) .. (\tikztotarget) \tikztonodes}]
\tikzstyle{loop above}=[tran, to path={.. controls +(60:.7)
    and +(120:.7) .. (\tikztotarget) \tikztonodes}]
\tikzstyle{loop below}=[tran, to path={.. controls +(240:.7)
    and +(300:.7) .. (\tikztotarget) \tikztonodes}]


 \begin{tikzpicture}[x=1.2cm,y=1.2cm],font=\scriptsize]
\node (init) at (0,0) [ran] { \textit{Init}\\ $\{e,f\}$};
\node (left) at (-1,-1) [ran] {\textit{Left}\\ $\{f,g\}$};
\node (right) at (1,-1) [ran] {\textit{Right}\\ $\{f,g\}$};

\draw [tran,rounded corners] (init) 
  edge [bend right=15] 
  node[above left] {$e$} 
 (left);

\draw [tran,rounded corners] (left) 
  edge [bend left=15] 
  node[above] {$f$} 
  (right);

\draw [tran,rounded corners] (right) 
  edge [bend left=15] 
  node[above] {$g$} 
  (left);

% \draw [tran,rounded corners] (left) 
%   edge [loop left] 
%   node[left] {$g$}
%  (left);
% 
% \draw [tran,rounded corners] (right) 
%   edge [loop right] 
%   node[right] {$f$}
%  (right);

\end{tikzpicture}


==> obrazky/two_discrete_d.pgf <==
 
\tikzstyle{max}=[thick,draw,minimum size=1.4em,inner sep=0em]
\tikzstyle{min}=[diamond,thick,draw,minimum size=2em,%
    inner sep=0em]
\tikzstyle{ran}=[circle,thick,draw,text width=10mm,text centered,minimum size=2em,%
    inner sep=0em]
\tikzstyle{act}=[circle,thick,draw,fill,minimum size=.7em,%
    inner sep=0em]
\tikzstyle{mc}=[rounded corners,thick,draw,minimum size=1.4em,%
    inner sep=.5ex]
\tikzstyle{tran}=[thick,draw,->,>=stealth]
\tikzstyle{loop left}=[tran, to path={.. controls +(150:.7)
    and +(210:.7) .. (\tikztotarget) \tikztonodes}]
\tikzstyle{loop right}=[tran, to path={.. controls +(30:.7)
    and +(330:.7) .. (\tikztotarget) \tikztonodes}]
\tikzstyle{loop above}=[tran, to path={.. controls +(60:.7)
    and +(120:.7) .. (\tikztotarget) \tikztonodes}]
\tikzstyle{loop below}=[tran, to path={.. controls +(240:.7)
    and +(300:.7) .. (\tikztotarget) \tikztonodes}]


 \begin{tikzpicture}[x=1.2cm,y=1.2cm],font=\scriptsize]
\node (init) at (0,0) [ran] { \textit{Init}\\ $\{e,f\}$};
\node (left) at (2,0) [ran] {\textit{Left}\\ $\{f,g\}$};
\node (right) at (4,0) [ran] {\textit{Right}\\ $\{e,f,g\}$};
\node (right') at (6,0) [ran] {\textit{Right'}\\ $\{f,g\}$};

\draw [tran,rounded corners] (init) 
  edge %[bend right=15] 
  node[above] {$e$} 
 (left);

\draw [tran,rounded corners] (left) 
  edge [bend left=15] 
  node[above] {$f$} 
  (right);

\draw [tran,rounded corners] (right) 
  edge [bend left=15] 
  node[above] {$g$} 
  (left);

\draw [tran,rounded corners] (right) 
  edge [bend left=15] 
  node[above] {$e$} 
 (right');

\draw [tran,rounded corners] (right') 
  edge [bend left=25] 
  node[above, near start] {$g$} 
  (left);

% \draw [tran,rounded corners] (left) 
%   edge [loop left] 
%   node[left] {$g$}
%  (left);
% 
% \draw [tran,rounded corners] (right) 
%   edge [loop right] 
%   node[right] {$f$}
%  (right);

\end{tikzpicture}

